Reflow: Zero Knowledge Multi Party Signatures with Application to Distributed Authentication

Reflow is a novel signature scheme supporting unlinkable signatures by multiple parties authenticated by means of zero-knowledge credentials. Reflow integrates with blockchains and graph databases to ensure confidentiality and authenticity of signatures made by disposable identities that can be verified even when credential issuing authorities are offline. We implement and evaluate Reflow smart contracts for Zenroom and present an application to produce authenticated material passports for resource-event-agent accounting systems based on graph data structures. Reflow uses short and computationally efficient authentication credentials and can easily scale signatures to include thousands of participants.

==> LICENSE.txt <==
                          Creative Commons Legal Code

Attribution-NonCommercial-ShareAlike 4.0 International

   Official translations of this license are available in other languages.

   Creative Commons Corporation (“Creative Commons”) is not a law firm and
   does not provide legal services or legal advice. Distribution of Creative
   Commons public licenses does not create a lawyer-client or other
   relationship. Creative Commons makes its licenses and related information
   available on an “as-is” basis. Creative Commons gives no warranties
   regarding its licenses, any material licensed under their terms and
   conditions, or any related information. Creative Commons disclaims all
   liability for damages resulting from their use to the fullest extent
   possible.

   Using Creative Commons Public Licenses

   Creative Commons public licenses provide a standard set of terms and
   conditions that creators and other rights holders may use to share
   original works of authorship and other material subject to copyright and
   certain other rights specified in the public license below. The following
   considerations are for informational purposes only, are not exhaustive,
   and do not form part of our licenses.

   Considerations for licensors: Our public licenses are intended for use by
   those authorized to give the public permission to use material in ways
   otherwise restricted by copyright and certain other rights. Our licenses
   are irrevocable. Licensors should read and understand the terms and
   conditions of the license they choose before applying it. Licensors should
   also secure all rights necessary before applying our licenses so that the
   public can reuse the material as expected. Licensors should clearly mark
   any material not subject to the license. This includes other CC-licensed
   material, or material used under an exception or limitation to copyright.
   More considerations for licensors.

   Considerations for the public: By using one of our public licenses, a
   licensor grants the public permission to use the licensed material under
   specified terms and conditions. If the licensor’s permission is not
   necessary for any reason–for example, because of any applicable exception
   or limitation to copyright–then that use is not regulated by the license.
   Our licenses grant only permissions under copyright and certain other
   rights that a licensor has authority to grant. Use of the licensed
   material may still be restricted for other reasons, including because
   others have copyright or other rights in the material. A licensor may make
   special requests, such as asking that all changes be marked or described.
   Although not required by our licenses, you are encouraged to respect those
   requests where reasonable. More considerations for the public.

  Creative Commons Attribution-NonCommercial-ShareAlike 4.0 International Public
  License

   By exercising the Licensed Rights (defined below), You accept and agree to
   be bound by the terms and conditions of this Creative Commons
   Attribution-NonCommercial-ShareAlike 4.0 International Public License
   ("Public License"). To the extent this Public License may be interpreted
   as a contract, You are granted the Licensed Rights in consideration of
   Your acceptance of these terms and conditions, and the Licensor grants You
   such rights in consideration of benefits the Licensor receives from making
   the Licensed Material available under these terms and conditions.

   Section 1 – Definitions.

    a. Adapted Material means material subject to Copyright and Similar
       Rights that is derived from or based upon the Licensed Material and in
       which the Licensed Material is translated, altered, arranged,
       transformed, or otherwise modified in a manner requiring permission
       under the Copyright and Similar Rights held by the Licensor. For
       purposes of this Public License, where the Licensed Material is a
       musical work, performance, or sound recording, Adapted Material is
       always produced where the Licensed Material is synched in timed
       relation with a moving image.
    b. Adapter's License means the license You apply to Your Copyright and
       Similar Rights in Your contributions to Adapted Material in accordance
       with the terms and conditions of this Public License.
    c. BY-NC-SA Compatible License means a license listed at
       creativecommons.org/compatiblelicenses, approved by Creative Commons
       as essentially the equivalent of this Public License.
    d. Copyright and Similar Rights means copyright and/or similar rights
       closely related to copyright including, without limitation,
       performance, broadcast, sound recording, and Sui Generis Database
       Rights, without regard to how the rights are labeled or categorized.
       For purposes of this Public License, the rights specified in Section
       2(b)(1)-(2) are not Copyright and Similar Rights.
    e. Effective Technological Measures means those measures that, in the
       absence of proper authority, may not be circumvented under laws
       fulfilling obligations under Article 11 of the WIPO Copyright Treaty
       adopted on December 20, 1996, and/or similar international agreements.
    f. Exceptions and Limitations means fair use, fair dealing, and/or any
       other exception or limitation to Copyright and Similar Rights that
       applies to Your use of the Licensed Material.
    g. License Elements means the license attributes listed in the name of a
       Creative Commons Public License. The License Elements of this Public
       License are Attribution, NonCommercial, and ShareAlike.
    h. Licensed Material means the artistic or literary work, database, or
       other material to which the Licensor applied this Public License.
    i. Licensed Rights means the rights granted to You subject to the terms
       and conditions of this Public License, which are limited to all
       Copyright and Similar Rights that apply to Your use of the Licensed
       Material and that the Licensor has authority to license.
    j. Licensor means the individual(s) or entity(ies) granting rights under
       this Public License.
    k. NonCommercial means not primarily intended for or directed towards
       commercial advantage or monetary compensation. For purposes of this
       Public License, the exchange of the Licensed Material for other
       material subject to Copyright and Similar Rights by digital
       file-sharing or similar means is NonCommercial provided there is no
       payment of monetary compensation in connection with the exchange.
    l. Share means to provide material to the public by any means or process
       that requires permission under the Licensed Rights, such as
       reproduction, public display, public performance, distribution,
       dissemination, communication, or importation, and to make material
       available to the public including in ways that members of the public
       may access the material from a place and at a time individually chosen
       by them.
    m. Sui Generis Database Rights means rights other than copyright
       resulting from Directive 96/9/EC of the European Parliament and of the
       Council of 11 March 1996 on the legal protection of databases, as
       amended and/or succeeded, as well as other essentially equivalent
       rights anywhere in the world.
    n. You means the individual or entity exercising the Licensed Rights
       under this Public License. Your has a corresponding meaning.

   Section 2 – Scope.

    a. License grant.

         1. Subject to the terms and conditions of this Public License, the
            Licensor hereby grants You a worldwide, royalty-free,
            non-sublicensable, non-exclusive, irrevocable license to exercise
            the Licensed Rights in the Licensed Material to:

              A. reproduce and Share the Licensed Material, in whole or in
                 part, for NonCommercial purposes only; and
              B. produce, reproduce, and Share Adapted Material for
                 NonCommercial purposes only.

         2. Exceptions and Limitations. For the avoidance of doubt, where
            Exceptions and Limitations apply to Your use, this Public License
            does not apply, and You do not need to comply with its terms and
            conditions.
         3. Term. The term of this Public License is specified in Section
            6(a).
         4. Media and formats; technical modifications allowed. The Licensor
            authorizes You to exercise the Licensed Rights in all media and
            formats whether now known or hereafter created, and to make
            technical modifications necessary to do so. The Licensor waives
            and/or agrees not to assert any right or authority to forbid You
            from making technical modifications necessary to exercise the
            Licensed Rights, including technical modifications necessary to
            circumvent Effective Technological Measures. For purposes of this
            Public License, simply making modifications authorized by this
            Section 2(a)(4) never produces Adapted Material.
         5. Downstream recipients.

              A. Offer from the Licensor – Licensed Material. Every recipient
                 of the Licensed Material automatically receives an offer
                 from the Licensor to exercise the Licensed Rights under the
                 terms and conditions of this Public License.
              B. Additional offer from the Licensor – Adapted Material. Every
                 recipient of Adapted Material from You automatically
                 receives an offer from the Licensor to exercise the Licensed
                 Rights in the Adapted Material under the conditions of the
                 Adapter’s License You apply.
              C. No downstream restrictions. You may not offer or impose any
                 additional or different terms or conditions on, or apply any
                 Effective Technological Measures to, the Licensed Material
                 if doing so restricts exercise of the Licensed Rights by any
                 recipient of the Licensed Material.

         6. No endorsement. Nothing in this Public License constitutes or may
            be construed as permission to assert or imply that You are, or
            that Your use of the Licensed Material is, connected with, or
            sponsored, endorsed, or granted official status by, the Licensor
            or others designated to receive attribution as provided in
            Section 3(a)(1)(A)(i).

    b. Other rights.

         1. Moral rights, such as the right of integrity, are not licensed
            under this Public License, nor are publicity, privacy, and/or
            other similar personality rights; however, to the extent
            possible, the Licensor waives and/or agrees not to assert any
            such rights held by the Licensor to the limited extent necessary
            to allow You to exercise the Licensed Rights, but not otherwise.
         2. Patent and trademark rights are not licensed under this Public
            License.
         3. To the extent possible, the Licensor waives any right to collect
            royalties from You for the exercise of the Licensed Rights,
            whether directly or through a collecting society under any
            voluntary or waivable statutory or compulsory licensing scheme.
            In all other cases the Licensor expressly reserves any right to
            collect such royalties, including when the Licensed Material is
            used other than for NonCommercial purposes.

   Section 3 – License Conditions.

   Your exercise of the Licensed Rights is expressly made subject to the
   following conditions.

    a. Attribution.

         1. If You Share the Licensed Material (including in modified form),
            You must:

              A. retain the following if it is supplied by the Licensor with
                 the Licensed Material:

                  i. identification of the creator(s) of the Licensed
                     Material and any others designated to receive
                     attribution, in any reasonable manner requested by the
                     Licensor (including by pseudonym if designated);
                  ii. a copyright notice;
                  iii. a notice that refers to this Public License;
                  iv. a notice that refers to the disclaimer of warranties;
                  v. a URI or hyperlink to the Licensed Material to the
                     extent reasonably practicable;

              B. indicate if You modified the Licensed Material and retain an
                 indication of any previous modifications; and
              C. indicate the Licensed Material is licensed under this Public
                 License, and include the text of, or the URI or hyperlink
                 to, this Public License.

         2. You may satisfy the conditions in Section 3(a)(1) in any
            reasonable manner based on the medium, means, and context in
            which You Share the Licensed Material. For example, it may be
            reasonable to satisfy the conditions by providing a URI or
            hyperlink to a resource that includes the required information.
         3. If requested by the Licensor, You must remove any of the
            information required by Section 3(a)(1)(A) to the extent
            reasonably practicable.

    b. ShareAlike.

       In addition to the conditions in Section 3(a), if You Share Adapted
       Material You produce, the following conditions also apply.

         1. The Adapter’s License You apply must be a Creative Commons
            license with the same License Elements, this version or later, or
            a BY-NC-SA Compatible License.
         2. You must include the text of, or the URI or hyperlink to, the
            Adapter's License You apply. You may satisfy this condition in
            any reasonable manner based on the medium, means, and context in
            which You Share Adapted Material.
         3. You may not offer or impose any additional or different terms or
            conditions on, or apply any Effective Technological Measures to,
            Adapted Material that restrict exercise of the rights granted
            under the Adapter's License You apply.

   Section 4 – Sui Generis Database Rights.

   Where the Licensed Rights include Sui Generis Database Rights that apply
   to Your use of the Licensed Material:

    a. for the avoidance of doubt, Section 2(a)(1) grants You the right to
       extract, reuse, reproduce, and Share all or a substantial portion of
       the contents of the database for NonCommercial purposes only;
    b. if You include all or a substantial portion of the database contents
       in a database in which You have Sui Generis Database Rights, then the
       database in which You have Sui Generis Database Rights (but not its
       individual contents) is Adapted Material, including for purposes of
       Section 3(b); and
    c. You must comply with the conditions in Section 3(a) if You Share all
       or a substantial portion of the contents of the database.

   For the avoidance of doubt, this Section 4 supplements and does not
   replace Your obligations under this Public License where the Licensed
   Rights include other Copyright and Similar Rights.

   Section 5 – Disclaimer of Warranties and Limitation of Liability.

    a. Unless otherwise separately undertaken by the Licensor, to the extent
       possible, the Licensor offers the Licensed Material as-is and
       as-available, and makes no representations or warranties of any kind
       concerning the Licensed Material, whether express, implied, statutory,
       or other. This includes, without limitation, warranties of title,
       merchantability, fitness for a particular purpose, non-infringement,
       absence of latent or other defects, accuracy, or the presence or
       absence of errors, whether or not known or discoverable. Where
       disclaimers of warranties are not allowed in full or in part, this
       disclaimer may not apply to You.
    b. To the extent possible, in no event will the Licensor be liable to You
       on any legal theory (including, without limitation, negligence) or
       otherwise for any direct, special, indirect, incidental,
       consequential, punitive, exemplary, or other losses, costs, expenses,
       or damages arising out of this Public License or use of the Licensed
       Material, even if the Licensor has been advised of the possibility of
       such losses, costs, expenses, or damages. Where a limitation of
       liability is not allowed in full or in part, this limitation may not
       apply to You.

    c. The disclaimer of warranties and limitation of liability provided
       above shall be interpreted in a manner that, to the extent possible,
       most closely approximates an absolute disclaimer and waiver of all
       liability.

   Section 6 – Term and Termination.

    a. This Public License applies for the term of the Copyright and Similar
       Rights licensed here. However, if You fail to comply with this Public
       License, then Your rights under this Public License terminate
       automatically.
    b. Where Your right to use the Licensed Material has terminated under
       Section 6(a), it reinstates:

         1. automatically as of the date the violation is cured, provided it
            is cured within 30 days of Your discovery of the violation; or
         2. upon express reinstatement by the Licensor.

       For the avoidance of doubt, this Section 6(b) does not affect any
       right the Licensor may have to seek remedies for Your violations of
       this Public License.
    c. For the avoidance of doubt, the Licensor may also offer the Licensed
       Material under separate terms or conditions or stop distributing the
       Licensed Material at any time; however, doing so will not terminate
       this Public License.
    d. Sections 1, 5, 6, 7, and 8 survive termination of this Public License.

   Section 7 – Other Terms and Conditions.

    a. The Licensor shall not be bound by any additional or different terms
       or conditions communicated by You unless expressly agreed.
    b. Any arrangements, understandings, or agreements regarding the Licensed
       Material not stated herein are separate from and independent of the
       terms and conditions of this Public License.

   Section 8 – Interpretation.

    a. For the avoidance of doubt, this Public License does not, and shall
       not be interpreted to, reduce, limit, restrict, or impose conditions
       on any use of the Licensed Material that could lawfully be made
       without permission under this Public License.
    b. To the extent possible, if any provision of this Public License is
       deemed unenforceable, it shall be automatically reformed to the
       minimum extent necessary to make it enforceable. If the provision
       cannot be reformed, it shall be severed from this Public License
       without affecting the enforceability of the remaining terms and
       conditions.
    c. No term or condition of this Public License will be waived and no
       failure to comply consented to unless expressly agreed to by the
       Licensor.
    d. Nothing in this Public License constitutes or may be interpreted as a
       limitation upon, or waiver of, any privileges and immunities that
       apply to the Licensor or You, including from the legal processes of
       any jurisdiction or authority.

   Creative Commons is not a party to its public licenses. Notwithstanding,
   Creative Commons may elect to apply one of its public licenses to material
   it publishes and in those instances will be considered the “Licensor.” The
   text of the Creative Commons public licenses is dedicated to the public
   domain under the CC0 Public Domain Dedication. Except for the limited
   purpose of indicating that material is shared under a Creative Commons
   public license or as otherwise permitted by the Creative Commons policies
   published at creativecommons.org/policies, Creative Commons does not
   authorize the use of the trademark “Creative Commons” or any other
   trademark or logo of Creative Commons without its prior written consent
   including, without limitation, in connection with any unauthorized
   modifications to any of its public licenses or any other arrangements,
   understandings, or agreements concerning use of licensed material. For the
   avoidance of doubt, this paragraph does not form part of the public
   licenses.

   Creative Commons may be contacted at creativecommons.org.

